Mean First Passage Times and Eyring-Kramers formula for Fluctuating Hydrodynamics

Thermally activated phenomena in physics and chemistry, such as conformational changes in biomolecules, liquid film rupture, or ferromagnetic field reversal, are often associated with exponentially long transition times described by Arrhenius' law. The associated subexponential prefactor, given by the Eyring-Kramers formula, has recently been rigorously derived for systems in detailed balance, resulting in a sharp limiting estimate for transition times and reaction rates. Unfortunately, this formula does not trivially apply to systems with conserved quantities, which are ubiquitous in the sciences: The associated zeromodes lead to divergences in the prefactor. We demonstrate how a generalised formula can be derived, and show its applicability to a wide range of systems, including stochastic partial differential equations from fluctuating hydrodynamics, with applications in rupture of nanofilm coatings and social segregation in socioeconomics.

==> figures/data/SEG_epsis_tau_MC.txt <==
0.1 0.00081065
0.01 0.1486
0.001 85.1218
0.0004 125.77935
0.0003 153.80301
0.0002 193.4732
0.00016 222.7634
0.00014 231.483
0.00012 257.99201
0.00011 307.15743
0.0001 313.3028
9e-05 313.0642
8e-05 373.562
7e-05 451.3272
6e-05 531.7408
5e-05 641.8335
4e-05 801.84613
3e-05 1594.7822


==> figures/data/SEG_epsis_tau_theory.txt <==
0.1 23.4690497264979 458.219848868912 123.675290718574
0.01 23.6390631649636 461.539264566919 124.571213718156
0.001 25.4084294195561 496.085134434745 133.8952761951
0.0004 28.6565400606889 559.502647475716 151.011905650047
0.0003 30.6372140909088 598.174181490202 161.449500668204
0.0002 35.018723215812 683.720655353782 184.538821331949
0.00016 38.7113738766612 755.817559466163 203.998051651234
0.00014 41.5850620870233 811.924687483441 219.141580213014
0.00012 45.7511884672323 893.2659357468 241.095894394765
0.00011 48.6171184773128 949.221589315732 256.198539423277
0.0001 52.2941870946378 1021.01426288994 275.575656756083
9e-05 57.1681458913151 1116.17553653474 301.260048674553
8e-05 63.904283621984 1247.69479482931 336.757599784184
7e-05 73.7441390230294 1439.81237552829 388.610870007521
6e-05 89.2601395079347 1742.75346091941 470.37582824499
5e-05 116.616400891368 2276.86890670084 614.535631006388
4e-05 174.145694831126 3400.09565349359 917.698828313041
3e-05 339.756616955767 6633.55472368824 1790.42180511132
2.5e-05 579.925317001923 11322.712006181 3056.04330005298


==> figures/data/STFE_epsis_tau_MC.txt <==
0.1 0.00081065
0.01 0.1486
0.001 85.1218
0.0004 125.77935
0.0003 153.80301
0.0002 193.4732
0.00016 222.7634
0.00014 231.483
0.00012 257.99201
0.00011 307.15743
0.0001 313.3028
9e-05 313.0642
8e-05 373.562
7e-05 451.3272
6e-05 531.7408
5e-05 641.8335
4e-05 801.84613
3e-05 1594.7822


==> figures/data/STFE_epsis_tau_theory.txt <==
0.1 23.4690497264979 458.219848868912 123.675290718574
0.01 23.6390631649636 461.539264566919 124.571213718156
0.001 25.4084294195561 496.085134434745 133.8952761951
0.0004 28.6565400606889 559.502647475716 151.011905650047
0.0003 30.6372140909088 598.174181490202 161.449500668204
0.0002 35.018723215812 683.720655353782 184.538821331949
0.00016 38.7113738766612 755.817559466163 203.998051651234
0.00014 41.5850620870233 811.924687483441 219.141580213014
0.00012 45.7511884672323 893.2659357468 241.095894394765
0.00011 48.6171184773128 949.221589315732 256.198539423277
0.0001 52.2941870946378 1021.01426288994 275.575656756083
9e-05 57.1681458913151 1116.17553653474 301.260048674553
8e-05 63.904283621984 1247.69479482931 336.757599784184
7e-05 73.7441390230294 1439.81237552829 388.610870007521
6e-05 89.2601395079347 1742.75346091941 470.37582824499
5e-05 116.616400891368 2276.86890670084 614.535631006388
4e-05 174.145694831126 3400.09565349359 917.698828313041
3e-05 339.756616955767 6633.55472368824 1790.42180511132
2.5e-05 579.925317001923 11322.712006181 3056.04330005298


==> figures/data/STFE_profiles_0.0005.txt <==
0 1.01236624831858 1.05234926914538 1.11978447383857 1.11875284432679 1.16034275755724
0.0078125 1.01232293517137 1.05218965434144 1.11957726393373 1.1188709786586 1.16012088874641
0.015625 1.01253181083821 1.0520191984817 1.11936438508052 1.11875284432682 1.15965418003341
0.0234375 1.01259067276466 1.05184777007121 1.11871012207072 1.11839862290325 1.15907006406393
0.03125 1.01260448659642 1.05150458385106 1.11791832470982 1.11780885928437 1.15798479734908
0.0390625 1.01261380676527 1.05093342402892 1.11705019381107 1.11698446223337 1.15656573794635
0.046875 1.01262323685091 1.05020580454676 1.11571484921975 1.11592670527879 1.15483156606924
0.0546875 1.0125438027546 1.04942496376853 1.11424597711381 1.11463722796279 1.15270903331667
0.0625 1.01264000750831 1.04873631090767 1.11238254431848 1.1131180374289 1.15037035227807
0.0703125 1.01257397846863 1.04797463882991 1.11031167891689 1.11137151033609 1.14784449125146
0.078125 1.01254652115575 1.04695763046971 1.10803382717647 1.10940039508263 1.14497811716654
0.0859375 1.01251018251701 1.04584282301693 1.10569797460039 1.10720781431944 1.14170599665979
0.09375 1.01258041997657 1.04481772823614 1.10297296466501 1.10479726772898 1.13818115368472
0.1015625 1.01275556864868 1.0436004911839 1.10014549099804 1.10217263504133 1.13433859135086
0.109375 1.01252065319162 1.04230443644713 1.09728019643168 1.09933817925451 1.1300658072651
0.1171875 1.01237966586464 1.04098750493658 1.09394913066252 1.09629855002095 1.12558460419027
0.125 1.01225210689757 1.03942970336554 1.09046689263868 1.0930587871566 1.12096955988385
0.1328125 1.01195013397883 1.03785105654881 1.0868119188967 1.08962432422308 1.11607880599145
0.140625 1.01184233575277 1.03623816391282 1.08299708714696 1.08600099212631 1.11087864585163
0.1484375 1.01174547287538 1.03458865435316 1.07901522768984 1.08219502266844 1.10550571300273
0.15625 1.01162792261593 1.0329005107604 1.07485237729357 1.07821305198131 1.10007634997716
0.1640625 1.01150937931075 1.0310410316906 1.07048500458747 1.07406212376175 1.09425094014426
0.171875 1.01126431974304 1.02925861467939 1.06589490841817 1.06974969221946 1.08829004520503
0.1796875 1.0110837717229 1.02734285427368 1.06138981786739 1.06528362463863 1.08197819634797
0.1875 1.01100356555607 1.02533995476348 1.05648859272311 1.06067220344375 1.07553007925699
0.1953125 1.01090517013252 1.02338851734161 1.05150900129735 1.0559241276493 1.06908329790499
0.203125 1.01081900764038 1.02148874769211 1.04627561451206 1.05104851356116 1.06235338220963
0.2109375 1.01071739249223 1.01957155884632 1.04116886113216 1.0460548945856 1.0553191549513
0.21875 1.01064031353711 1.01751187103528 1.03605104297778 1.04095321998971 1.04808699077926
0.2265625 1.01047442839563 1.01557828822179 1.0307466149745 1.03575385244418 1.04076244077679
0.234375 1.0102143534591 1.01358405223252 1.02535592848579 1.03046756416744 1.03337235683022
0.2421875 1.01012328385322 1.01152364977723 1.01995479974252 1.02510553147809 1.02570052473225
0.25 1.00992625449433 1.00941537265787 1.01451122805219 1.01967932755106 1.01808432381284
0.2578125 1.00989682338629 1.00731345325847 1.00896140943797 1.01420091316323 1.01033793599607
0.265625 1.00989957869704 1.00522635581954 1.00344818678921 1.00868262520516 1.00253398050265
0.2734375 1.00981059584444 1.00299495234133 0.997878308576021 1.00313716272939 0.994643085606023
0.28125 1.00976449805209 1.0008365925396 0.992123990407961 0.997577570301861 0.986754213188783
0.2890625 1.00963922639473 0.998688793065795 0.98646208949496 0.992017218422415 0.978869737059222
0.296875 1.00961001038331 0.996746405014014 0.980925594193531 0.986469780784027 0.970817765649803
0.3046875 1.00958319187571 0.994939340010487 0.975158123516425 0.980949208148808 0.96296997739761
0.3125 1.00940638275432 0.992929983459201 0.969604091561336 0.975469698632777 0.955034537767118
0.3203125 1.00933534704391 0.990948208318209 0.96428303277916 0.970045664211836 0.947161594182607
0.328125 1.00935658498756 0.989158402640342 0.958867871900379 0.9646916932889 0.939409024764512
0.3359375 1.00941462193963 0.987368107252084 0.953677953459702 0.959422509197524 0.932031387880271
0.34375 1.00930931548167 0.985606643962294 0.948700343723685 0.95425292456108 0.924682302133334
0.3515625 1.00930942258253 0.98383216948946 0.943778235674547 0.949197791479045 0.917532059960051
0.359375 1.0091572486206 0.982098601778576 0.939029794157278 0.944271947573387 0.910601969932313
0.3671875 1.00896446956046 0.980404544536152 0.934575707646539 0.939490157998208 0.903770426133575
0.375 1.00862391219279 0.978820658082011 0.930158789872633 0.934867053594286 0.897276158923325
0.3828125 1.00847676161014 0.977403401529384 0.925842276669162 0.930417065456016 0.891019198153872
0.390625 1.0083689938696 0.976141549138535 0.921846468353455 0.926154356270102 0.885067303739524
0.3984375 1.00834456317608 0.974896279761738 0.918011196437425 0.922092748881475 0.879433914175795
0.40625 1.00819299212604 0.973767876100876 0.914325916680524 0.918245652639826 0.874164025524982
0.4140625 1.00809537763386 0.972674346838151 0.91094254701 0.914625988177216 0.869259425196247
0.421875 1.00808550117202 0.971546047573673 0.907860058460695 0.911246111360173 0.864675810281153
0.4296875 1.00819638825632 0.97058724268422 0.904985596062461 0.908117737245006 0.860407279755292
0.4375 1.00826862559256 0.96959456543904 0.902385379396602 0.905251864939097 0.856622850326421
0.4453125 1.00831239461083 0.968845013240348 0.900006618861823 0.902658704329864 0.853064417460207
0.453125 1.00824289663006 0.968341471764691 0.898169518797697 0.900347605683425 0.850082408110341
0.4609375 1.00821080061346 0.967884037677511 0.896526678853025 0.898326993133419 0.847532411326196
0.46875 1.00825200130033 0.967535641709636 0.895162054203079 0.896604303074468 0.845521781532951
0.4765625 1.00823820372391 0.96734802057654 0.894026197358117 0.895185928442422 0.843684199101727
0.484375 1.00816462391116 0.967205110516409 0.893046917794104 0.894077169804047 0.842415242520438
0.4921875 1.00811095699918 0.967135776792421 0.892425195438806 0.893282194092426 0.841780887682923
0.5 1.00797138332111 0.967032217729215 0.892276695051624 0.892804001712438 0.841449400945025
0.5078125 1.00799559336965 0.967082929701853 0.89237112759418 0.892644402605943 0.841769861856935
0.515625 1.00808274731137 0.967337511881476 0.892918504660256 0.892804001712399 0.842563402711056
0.5234375 1.00801142759097 0.967565811610657 0.893696457416665 0.893282194092348 0.843871356199904
0.53125 1.00792381931319 0.967827218069084 0.894720318391067 0.894077169803932 0.845745787817486
0.5390625 1.00784430411575 0.968441100737678 0.896238704604583 0.895185928442269 0.848156557554672
0.546875 1.00790131859807 0.96914935514542 0.897931984298685 0.896604303074277 0.850911197232047
0.5546875 1.00787801414917 0.969791356332649 0.900002182573254 0.898326993133191 0.854025132167612
0.5625 1.00786370776912 0.970657306570731 0.902296733195259 0.900347605683162 0.857504048480511
0.5703125 1.00786238065438 0.971687006186825 0.904755598093868 0.902658704329566 0.861403248583676
0.578125 1.00784945042311 0.972754030587254 0.907554208325811 0.905251864938765 0.865886026619343
0.5859375 1.00778995379059 0.973918494249158 0.910656699202054 0.908117737244642 0.870543430349352
0.59375 1.00792377561128 0.975041675410201 0.913921427639722 0.911246111359777 0.875671914515041
0.6015625 1.00793287305011 0.976166124409713 0.917409861482802 0.914625988176791 0.881113763243629
0.609375 1.00795334011415 0.977477512710753 0.921205714387278 0.918245652639372 0.886800327965619
0.6171875 1.00795638126046 0.97883393205836 0.925233446632547 0.922092748880995 0.892923128213453
0.625 1.00801856200462 0.980284412812164 0.929505918133391 0.926154356269596 0.899170708418882
0.6328125 1.00793997623691 0.981840152796104 0.934025558133542 0.930417065455486 0.905888312668918
0.640625 1.00803425488742 0.983538222934677 0.938684936081057 0.934867053593735 0.912757596231213
0.6484375 1.00811245778736 0.985355770686019 0.943572395105256 0.939490157997636 0.919792117554479
0.65625 1.00815685802864 0.987214969027082 0.948477851329882 0.944271947572797 0.927042979850752
0.6640625 1.00821707046101 0.989002898907582 0.953563985152164 0.949197791478438 0.934310236228912
0.671875 1.00835857037527 0.990826308358159 0.958746817679193 0.954252924560458 0.941704117176274
0.6796875 1.00846663521724 0.992795224009868 0.963909471779288 0.959422509196889 0.94933335860861
0.6875 1.00860675451605 0.994887158969936 0.969303887443701 0.964691693288254 0.957105156661435
0.6953125 1.00872171280667 0.996820608537953 0.974629780743943 0.970045664211181 0.964984912939848
0.703125 1.00876915162429 0.998928059889478 0.980247967029901 0.975469698632115 0.97286542231961
0.7109375 1.00888033448062 1.00100286604626 0.985687049451579 0.980949208148139 0.980864945572645
0.71875 1.00904399262297 1.00309747911764 0.991187508826339 0.986469780783354 0.988650099596305
0.7265625 1.00916263578416 1.0052354248426 0.996674040217205 0.99201721842174 0.996513737729836
0.734375 1.00943476614743 1.00741566450487 1.00226370644547 0.997577570301185 1.00434502135907
0.7421875 1.00940226574897 1.00971455888876 1.00789702429514 1.00313716272871 1.01205428079426
0.75 1.00936569604712 1.01191843920494 1.01358576982298 1.00868262520448 1.01970094382462
0.7578125 1.00950931825181 1.01398551237384 1.01920663707724 1.01420091316256 1.02736708703823
0.765625 1.00964755678872 1.01593537101685 1.02465261764046 1.0196793275504 1.03488395386688
0.7734375 1.00973498019677 1.01789389074624 1.0300701812719 1.02510553147743 1.04226683445948
0.78125 1.00989986546106 1.02002379778354 1.03547863241028 1.0304675641668 1.0494911770031
0.7890625 1.0099902236128 1.02217797934714 1.04061190350698 1.03575385244354 1.05665065958465
0.796875 1.01013576949907 1.02411824588163 1.04562688993568 1.04095321998909 1.06359092487925
0.8046875 1.0102382454436 1.02600154971703 1.05057349603134 1.04605489458499 1.07049408830843
0.8125 1.01025332115876 1.02789490655371 1.05564004553106 1.05104851356056 1.07719865591033
0.8203125 1.01027690184915 1.02985855084824 1.06058573928773 1.05592412764872 1.08349949829583
0.828125 1.01039739009096 1.03163700175313 1.06525930474887 1.06067220344318 1.08976813179464
0.8359375 1.01059760219426 1.0333596150542 1.06967615983564 1.06528362463808 1.09576874504533
0.84375 1.01075599411451 1.03517998664762 1.07401083589041 1.06974969221893 1.10156392745288
0.8515625 1.01070844137677 1.03670606625141 1.0781125542 1.07406212376124 1.10712965427692
0.859375 1.01079268325618 1.03817253768866 1.08215870257269 1.07821305198082 1.11239755822182
0.8671875 1.01107377585847 1.0396099833485 1.08603852768216 1.08219502266797 1.11736998313637
0.875 1.01121533850676 1.04083988483915 1.08959181775616 1.08600099212586 1.1221991253786
0.8828125 1.01129868738409 1.04225298677659 1.09298299339005 1.08962432422265 1.12669126011894
0.890625 1.01124408652928 1.04353814959946 1.09635096891592 1.0930587871562 1.13100639450158
0.8984375 1.0113475091877 1.04480326728082 1.0995418013116 1.09629855002057 1.13516335192238
0.90625 1.01150212903043 1.04585812061163 1.10247526841455 1.09933817925415 1.13886316918686
0.9140625 1.01172181346822 1.0470136715067 1.1051135372456 1.102172635041 1.14223771606006
0.921875 1.01186485304247 1.04793943554142 1.10749240053757 1.10479726772867 1.14536131280962
0.9296875 1.01207574092481 1.04882992985679 1.10971869844526 1.10720781431916 1.14828965455445
0.9375 1.01212870459181 1.04961942873567 1.11177058576841 1.10940039508238 1.15097473500599
0.9453125 1.01208264333781 1.05021557146517 1.11363021882277 1.11137151033587 1.15330371201603
0.953125 1.01207861879873 1.05065254670674 1.11536976311918 1.1131180374287 1.15519129993222
0.9609375 1.01207890835694 1.05105766450052 1.11693651687916 1.11463722796262 1.15673648792687
0.96875 1.01201683957355 1.05147491388415 1.11791141726936 1.11592670527865 1.15811681396813
0.9765625 1.01206835074253 1.05173899730625 1.11877207131621 1.11698446223325 1.15905476941473
0.984375 1.01210197235418 1.05211028889854 1.11938058919481 1.11780885928428 1.15980883428972
0.9921875 1.01228404892689 1.05228991722721 1.11979533321926 1.11839862290319 1.16031169309587


==> figures/data/mfpts.dat <==
   3.1622777e+00   1.1583697e+00   2.5037744e+00   5.1161076e+00   6.6401200e-01
   2.4709112e+00   1.1835360e+00   2.5581705e+00   5.2272582e+00   8.9220400e-01
   1.9306977e+00   1.2165431e+00   2.6295143e+00   5.3730391e+00   1.1243200e+00
   1.5085907e+00   1.2601321e+00   2.7237303e+00   5.5655562e+00   1.4399320e+00
   1.1787686e+00   1.3182034e+00   2.8492493e+00   5.8220365e+00   1.7791800e+00
   9.2105532e-01   1.3964439e+00   3.0183633e+00   6.1675968e+00   2.2703680e+00
   7.1968567e-01   1.5033880e+00   3.2495192e+00   6.6399312e+00   2.8831320e+00
   5.6234133e-01   1.6522877e+00   3.5713606e+00   7.2975683e+00   3.5608320e+00
   4.3939706e-01   1.8645595e+00   4.0301783e+00   8.2350972e+00   5.0377400e+00
   3.4333200e-01   2.1764755e+00   4.7043736e+00   9.6127194e+00   6.8348280e+00
   2.6826958e-01   2.6529419e+00   5.7342386e+00   1.1717102e+01   8.8786120e+00
   2.0961800e-01   3.4178847e+00   7.3876350e+00   1.5095583e+01   1.4067456e+01
   1.6378937e-01   4.7268696e+00   1.0216959e+01   2.0876905e+01   1.8605916e+01
   1.2798022e-01   7.1579806e+00   1.5471718e+01   3.1614259e+01   3.1181512e+01
   1.0000000e-01   1.2173978e+01   2.6313615e+01   5.3768137e+01   5.3074056e+01

